Permutation tests for the equality of covariance operators of functional data with applications to evolutionary biology

In this paper, we generalize the metric-based permutation test for the equality of covariance operators proposed by Pigoli et al. (2014) to the case of multiple samples of functional data. To this end, the non-parametric combination methodology of Pesarin and Salmaso (2010) is used to combine all the pairwise comparisons between samples into a global test. Different combining functions and permutation strategies are reviewed and analyzed in detail. The resulting test allows to make inference on the equality of the covariance operators of multiple groups and, if there is evidence to reject the null hypothesis, to identify the pairs of groups having different covariances. It is shown that, for some combining functions, step-down adjusting procedures are available to control for the multiple testing problem in this setting. The empirical power of this new test is then explored via simulations and compared with those of existing alternative approaches in different scenarios. Finally, the proposed methodology is applied to data from wheel running activity experiments, that used selective breeding to study the evolution of locomotor behavior in mice.

==> tikz/C10.txt <==
"x" "y" "vec"
1 1 7.64997300944669
1 2 7.47825910931174
1 3 6.80984480431849
1 4 6.46325236167342
1 5 6.22449392712551
1 6 5.6848987854251
1 7 5.10153171390014
1 8 4.94703778677463
1 9 4.74014844804319
1 10 5.56786099865047
1 11 5.99616059379217
1 12 5.79922402159244
1 13 5.71089068825911
1 14 5.82578947368421
1 15 5.96773279352227
1 16 6.36287449392713
1 17 6.70402159244265
1 18 7.24685560053981
1 19 8.05178137651822
1 20 8.79313765182186
1 21 9.46744264507423
1 22 9.83396761133603
1 23 9.75021592442645
1 24 9.30557354925775
1 25 8.43004048582996
1 26 7.69438596491228
1 27 7.22002024291498
1 28 7.03290823211876
1 29 6.91468286099866
1 30 6.83615384615385
1 31 6.84538461538461
2 1 7.47825910931174
2 2 8.48902834008097
2 3 8.09985829959514
2 4 7.57793522267207
2 5 7.2288056680162
2 6 6.62176113360324
2 7 6.40576923076923
2 8 6.01933198380567
2 9 5.74168016194332
2 10 6.42927125506073
2 11 6.73222672064778
2 12 6.53323886639676
2 13 6.4156072874494
2 14 6.54815789473684
2 15 6.71534412955466
2 16 7.02066801619433
2 17 7.29623481781377
2 18 7.83797570850202
2 19 8.64042510121458
2 20 9.3654048582996
2 21 10.0930769230769
2 22 10.4522267206478
2 23 10.2405060728745
2 24 9.58817813765182
2 25 8.55471659919029
2 26 7.74421052631579
2 27 7.20933198380567
2 28 6.98718623481782
2 29 6.8944129554656
2 30 6.83692307692308
2 31 6.85757085020243
3 1 6.80984480431849
3 2 8.09985829959514
3 3 8.45641025641026
3 4 8.32120107962214
3 5 8.11255060728745
3 6 7.70435222672065
3 7 7.52492577597841
3 8 7.20026990553307
3 9 7.07598515519569
3 10 7.77276653171391
3 11 8.07219973009448
3 12 7.9957354925776
3 13 7.96170040485831
3 14 8.13289473684211
3 15 8.34459514170041
3 16 8.66981781376519
3 17 8.95707152496627
3 18 9.50599865047234
3 19 10.2881376518219
3 20 11.0082388663968
3 21 11.7307557354926
3 22 12.1743927125506
3 23 11.9443994601889
3 24 11.227705802969
3 25 10.119048582996
3 26 9.32535087719299
3 27 8.70912955465587
3 28 8.4178407557355
3 29 8.30705802968962
3 30 8.23696356275305
3 31 8.28582995951417
4 1 6.46325236167342
4 2 7.57793522267207
4 3 8.32120107962214
4 4 8.89414304993253
4 5 9.03479757085021
4 6 8.61232793522267
4 7 8.51292847503374
4 8 8.18523616734143
4 9 8.18342780026991
4 10 9.05867071524967
4 11 9.46199055330635
4 12 9.47732118758435
4 13 9.5503036437247
4 14 9.76421052631579
4 15 10.0553036437247
4 16 10.4399392712551
4 17 10.7643454790823
4 18 11.3489001349528
4 19 12.2000809716599
4 20 13.000991902834
4 21 13.6530296896086
4 22 14.0616396761134
4 23 13.7697705802969
4 24 12.9965452091768
4 25 11.8853846153846
4 26 11.1293859649123
4 27 10.4587449392712
4 28 10.0733738191633
4 29 9.89492577597841
4 30 9.81004048582996
4 31 9.89089068825911
5 1 6.22449392712551
5 2 7.2288056680162
5 3 8.11255060728745
5 4 9.03479757085021
5 5 9.58570850202429
5 6 9.3911943319838
5 7 9.19957489878542
5 8 8.95097165991903
5 9 9.1187044534413
5 10 10.1223279352227
5 11 10.6638663967611
5 12 10.6917004048583
5 13 10.8240688259109
5 14 11.0884210526316
5 15 11.4409109311741
5 16 11.8895546558704
5 17 12.2648785425101
5 18 12.9411740890688
5 19 13.9481376518219
5 20 14.9408704453441
5 21 15.6540890688259
5 22 15.9904453441296
5 23 15.6774696356275
5 24 14.8085829959514
5 25 13.6282591093117
5 26 12.7723684210526
5 27 11.9983400809717
5 28 11.5195951417004
5 29 11.30004048583
5 30 11.2022267206478
5 31 11.2434615384615
6 1 5.6848987854251
6 2 6.62176113360324
6 3 7.70435222672065
6 4 8.61232793522267
6 5 9.3911943319838
6 6 11.7885020242915
6 7 11.1179149797571
6 8 11.4888259109312
6 9 12.170951417004
6 10 13.542044534413
6 11 14.3738259109312
6 12 14.6814979757085
6 13 14.9683400809717
6 14 15.175
6 15 15.615971659919
6 16 16.2009109311741
6 17 16.7277125506073
6 18 17.7438663967611
6 19 19.237995951417
6 20 20.7856477732794
6 21 21.9248178137652
6 22 22.1911943319838
6 23 21.6668623481781
6 24 20.2955060728745
6 25 18.5708097165992
6 26 17.6057894736842
6 27 16.8117206477733
6 28 16.3325506072874
6 29 16.1937449392713
6 30 16.1443927125506
6 31 16.1208502024291
7 1 5.10153171390014
7 2 6.40576923076923
7 3 7.52492577597841
7 4 8.51292847503374
7 5 9.19957489878542
7 6 11.1179149797571
7 7 12.3419568151147
7 8 12.412645074224
7 9 13.324338731444
7 10 14.3434278002699
7 11 15.31334682861
7 12 15.730681511471
7 13 16.1368218623482
7 14 16.3989473684211
7 15 16.8531376518219
7 16 17.3817408906883
7 17 17.8833535762483
7 18 18.9180499325236
7 19 20.3862753036437
7 20 21.8909514170041
7 21 23.0730904183536
7 22 23.4835222672065
7 23 22.9827462887989
7 24 21.6272537112011
7 25 19.942044534413
7 26 19.030701754386
7 27 18.1548380566802
7 28 17.5212078272605
7 29 17.3759581646424
7 30 17.3631376518219
7 31 17.4185020242915
8 1 4.94703778677463
8 2 6.01933198380567
8 3 7.20026990553307
8 4 8.18523616734143
8 5 8.95097165991903
8 6 11.4888259109312
8 7 12.412645074224
8 8 13.2774628879892
8 9 14.5056342780027
8 10 15.6547840755735
8 11 16.7605330634278
8 12 17.2060863697706
8 13 17.5982793522267
8 14 17.8528947368421
8 15 18.3188056680162
8 16 18.9256072874494
8 17 19.5529487179487
8 18 20.7395074224022
8 19 22.394979757085
8 20 24.0987651821862
8 21 25.4103171390013
8 22 25.8086032388664
8 23 25.1379082321188
8 24 23.5028812415654
8 25 21.5524696356275
8 26 20.4988596491228
8 27 19.5033400809716
8 28 18.8187179487179
8 29 18.6503913630229
8 30 18.6111740890688
8 31 18.6642510121457
9 1 4.74014844804319
9 2 5.74168016194332
9 3 7.07598515519569
9 4 8.18342780026991
9 5 9.1187044534413
9 6 12.170951417004
9 7 13.324338731444
9 8 14.5056342780027
9 9 16.8341835357625
9 10 17.8421592442645
9 11 19.0525641025641
9 12 19.6775573549258
9 13 20.2464170040486
9 14 20.5460526315789
9 15 21.0774696356275
9 16 21.7391902834008
9 17 22.4705128205128
9 18 23.8728205128205
9 19 25.6717813765182
9 20 27.4391902834008
9 21 28.7631443994602
9 22 29.0687044534413
9 23 28.2280229419703
9 24 26.3411875843455
9 25 24.2676720647773
9 26 23.2890350877193
9 27 22.2537044534413
9 28 21.5120310391363
9 29 21.3224021592443
9 30 21.3414170040486
9 31 21.4701214574899
10 1 5.56786099865047
10 2 6.42927125506073
10 3 7.77276653171391
10 4 9.05867071524967
10 5 10.1223279352227
10 6 13.542044534413
10 7 14.3434278002699
10 8 15.6547840755735
10 9 17.8421592442645
10 10 19.6872604588394
10 11 21.1440823211876
10 12 21.7785695006748
10 13 22.3582186234818
10 14 22.7371052631579
10 15 23.3942712550607
10 16 24.1958299595142
10 17 25.0271322537112
10 18 26.6106747638327
10 19 28.7322267206478
10 20 30.9018825910931
10 21 32.5931848852901
10 22 33.08995951417
10 23 32.3150067476383
10 24 30.293677462888
10 25 27.8149190283401
10 26 26.5071929824561
10 27 25.2183805668016
10 28 24.3298852901485
10 29 24.0473009446694
10 30 24.0058502024291
10 31 24.0363360323887
11 1 5.99616059379217
11 2 6.73222672064778
11 3 8.07219973009448
11 4 9.46199055330635
11 5 10.6638663967611
11 6 14.3738259109312
11 7 15.31334682861
11 8 16.7605330634278
11 9 19.0525641025641
11 10 21.1440823211876
11 11 23.1727260458839
11 12 23.8859986504723
11 13 24.5517004048583
11 14 25.0676315789474
11 15 25.8482793522267
11 16 26.729028340081
11 17 27.7044399460189
11 18 29.5325775978408
11 19 31.9118218623482
11 20 34.4119230769231
11 21 36.4741767881242
11 22 37.2257085020243
11 23 36.5920310391363
11 24 34.5400742240216
11 25 31.789048582996
11 26 30.2382456140351
11 27 28.7638663967611
11 28 27.7494197031039
11 29 27.4267948717949
11 30 27.3690688259109
11 31 27.3605668016194
12 1 5.79922402159244
12 2 6.53323886639676
12 3 7.9957354925776
12 4 9.47732118758435
12 5 10.6917004048583
12 6 14.6814979757085
12 7 15.730681511471
12 8 17.2060863697706
12 9 19.6775573549258
12 10 21.7785695006748
12 11 23.8859986504723
12 12 24.7902564102564
12 13 25.5942914979757
12 14 26.1355263157895
12 15 26.9856072874494
12 16 27.9404048582996
12 17 29.0024628879892
12 18 30.9373616734143
12 19 33.3677935222672
12 20 35.8938259109312
12 21 38.0129892037787
12 22 38.8064372469636
12 23 38.1938394062078
12 24 36.1216869095816
12 25 33.2581376518219
12 26 31.6991228070175
12 27 30.1745951417004
12 28 29.1057827260459
12 29 28.7610796221323
12 30 28.6974493927125
12 31 28.6886234817814
13 1 5.71089068825911
13 2 6.4156072874494
13 3 7.96170040485831
13 4 9.5503036437247
13 5 10.8240688259109
13 6 14.9683400809717
13 7 16.1368218623482
13 8 17.5982793522267
13 9 20.2464170040486
13 10 22.3582186234818
13 11 24.5517004048583
13 12 25.5942914979757
13 13 26.5500809716599
13 14 27.1297368421053
13 15 28.0263967611336
13 16 29.0293522267206
13 17 30.1557085020243
13 18 32.1785020242915
13 19 34.6601619433198
13 20 37.2159311740891
13 21 39.3883400809717
13 22 40.2314372469636
13 23 39.6789271255061
13 24 37.6213360323887
13 25 34.6920850202429
13 26 33.1297368421053
13 27 31.556963562753
13 28 30.429028340081
13 29 30.052044534413
13 30 29.9927125506073
13 31 29.9883603238867
14 1 5.82578947368421
14 2 6.54815789473684
14 3 8.13289473684211
14 4 9.76421052631579
14 5 11.0884210526316
14 6 15.175
14 7 16.3989473684211
14 8 17.8528947368421
14 9 20.5460526315789
14 10 22.7371052631579
14 11 25.0676315789474
14 12 26.1355263157895
14 13 27.1297368421053
14 14 27.8089473684211
14 15 28.7876315789474
14 16 29.8334210526316
14 17 31.0171052631579
14 18 33.1176315789474
14 19 35.6836842105263
14 20 38.3473684210526
14 21 40.6673684210526
14 22 41.6586842105263
14 23 41.1707894736842
14 24 39.1234210526316
14 25 36.0968421052632
14 26 34.4305263157895
14 27 32.7457894736842
14 28 31.5468421052632
14 29 31.1192105263158
14 30 31.0271052631579
14 31 30.9842105263158
15 1 5.96773279352227
15 2 6.71534412955466
15 3 8.34459514170041
15 4 10.0553036437247
15 5 11.4409109311741
15 6 15.615971659919
15 7 16.8531376518219
15 8 18.3188056680162
15 9 21.0774696356275
15 10 23.3942712550607
15 11 25.8482793522267
15 12 26.9856072874494
15 13 28.0263967611336
15 14 28.7876315789474
15 15 29.897975708502
15 16 31.0367206477733
15 17 32.3133400809717
15 18 34.5392914979757
15 19 37.2504251012146
15 20 40.0867206477733
15 21 42.5854453441296
15 22 43.7198582995952
15 23 43.2673481781377
15 24 41.1594939271255
15 25 37.9641902834008
15 26 36.1515789473684
15 27 34.3214372469635
15 28 33.0237651821862
15 29 32.5302024291498
15 30 32.3877125506073
15 31 32.2891497975709
16 1 6.36287449392713
16 2 7.02066801619433
16 3 8.66981781376519
16 4 10.4399392712551
16 5 11.8895546558704
16 6 16.2009109311741
16 7 17.3817408906883
16 8 18.9256072874494
16 9 21.7391902834008
16 10 24.1958299595142
16 11 26.729028340081
16 12 27.9404048582996
16 13 29.0293522267206
16 14 29.8334210526316
16 15 31.0367206477733
16 16 32.3425506072874
16 17 33.7517004048583
16 18 36.133036437247
16 19 39.0437044534413
16 20 42.0988663967611
16 21 44.798016194332
16 22 46.0453441295547
16 23 45.6277935222672
16 24 43.4240485829959
16 25 39.9754251012146
16 26 37.8913157894737
16 27 35.7977125506073
16 28 34.3225101214575
16 29 33.7094331983806
16 30 33.4806680161943
16 31 33.3170647773279
17 1 6.70402159244265
17 2 7.29623481781377
17 3 8.95707152496627
17 4 10.7643454790823
17 5 12.2648785425101
17 6 16.7277125506073
17 7 17.8833535762483
17 8 19.5529487179487
17 9 22.4705128205128
17 10 25.0271322537112
17 11 27.7044399460189
17 12 29.0024628879892
17 13 30.1557085020243
17 14 31.0171052631579
17 15 32.3133400809717
17 16 33.7517004048583
17 17 35.3565721997301
17 18 37.9708839406208
17 19 41.1348380566802
17 20 44.4317004048583
17 21 47.3392037786775
17 22 48.6790890688259
17 23 48.253616734143
17 24 45.9019095816464
17 25 42.1581781376518
17 26 39.785701754386
17 27 37.435931174089
17 28 35.790620782726
17 29 35.0817273954116
17 30 34.7778137651822
17 31 34.5553238866397
18 1 7.24685560053981
18 2 7.83797570850202
18 3 9.50599865047234
18 4 11.3489001349528
18 5 12.9411740890688
18 6 17.7438663967611
18 7 18.9180499325236
18 8 20.7395074224022
18 9 23.8728205128205
18 10 26.6106747638327
18 11 29.5325775978408
18 12 30.9373616734143
18 13 32.1785020242915
18 14 33.1176315789474
18 15 34.5392914979757
18 16 36.133036437247
18 17 37.9708839406208
18 18 41.0249932523617
18 19 44.7127935222672
18 20 48.5690890688259
18 21 52.0040418353576
18 22 53.5861740890688
18 23 53.1272604588394
18 24 50.4035290148448
18 25 46.0741902834008
18 26 43.1788596491228
18 27 40.3611740890688
18 28 38.4018353576248
18 29 37.5097638326586
18 30 37.0711336032389
18 31 36.7596761133603
19 1 8.05178137651822
19 2 8.64042510121458
19 3 10.2881376518219
19 4 12.2000809716599
19 5 13.9481376518219
19 6 19.237995951417
19 7 20.3862753036437
19 8 22.394979757085
19 9 25.6717813765182
19 10 28.7322267206478
19 11 31.9118218623482
19 12 33.3677935222672
19 13 34.6601619433198
19 14 35.6836842105263
19 15 37.2504251012146
19 16 39.0437044534413
19 17 41.1348380566802
19 18 44.7127935222672
19 19 49.1708502024291
19 20 53.9047570850203
19 21 58.1335222672065
19 22 60.051032388664
19 23 59.5565384615385
19 24 56.3166194331984
19 25 51.1844331983806
19 26 47.5002631578947
19 27 44.0078744939271
19 28 41.5848987854251
19 29 40.4093522267207
19 30 39.7627935222672
19 31 39.3006680161943
20 1 8.79313765182186
20 2 9.3654048582996
20 3 11.0082388663968
20 4 13.000991902834
20 5 14.9408704453441
20 6 20.7856477732794
20 7 21.8909514170041
20 8 24.0987651821862
20 9 27.4391902834008
20 10 30.9018825910931
20 11 34.4119230769231
20 12 35.8938259109312
20 13 37.2159311740891
20 14 38.3473684210526
20 15 40.0867206477733
20 16 42.0988663967611
20 17 44.4317004048583
20 18 48.5690890688259
20 19 53.9047570850203
20 20 59.7514979757085
20 21 65.0769635627531
20 22 67.5661336032389
20 23 67.1725303643725
20 24 63.4051012145749
20 25 57.3114777327936
20 26 52.5928947368421
20 27 48.2250809716599
20 28 45.2117206477733
20 29 43.6889068825911
20 30 42.7748785425101
20 31 42.1073279352227
21 1 9.46744264507423
21 2 10.0930769230769
21 3 11.7307557354926
21 4 13.6530296896086
21 5 15.6540890688259
21 6 21.9248178137652
21 7 23.0730904183536
21 8 25.4103171390013
21 9 28.7631443994602
21 10 32.5931848852901
21 11 36.4741767881242
21 12 38.0129892037787
21 13 39.3883400809717
21 14 40.6673684210526
21 15 42.5854453441296
21 16 44.798016194332
21 17 47.3392037786775
21 18 52.0040418353576
21 19 58.1335222672065
21 20 65.0769635627531
21 21 71.7544669365722
21 22 75.1375101214575
21 23 75.1275641025641
21 24 71.020330634278
21 25 63.9258097165992
21 26 58.040701754386
21 27 52.6943522267206
21 28 49.0245681511471
21 29 47.1325168690958
21 30 45.9286032388664
21 31 45.0282186234818
22 1 9.83396761133603
22 2 10.4522267206478
22 3 12.1743927125506
22 4 14.0616396761134
22 5 15.9904453441296
22 6 22.1911943319838
22 7 23.4835222672065
22 8 25.8086032388664
22 9 29.0687044534413
22 10 33.08995951417
22 11 37.2257085020243
22 12 38.8064372469636
22 13 40.2314372469636
22 14 41.6586842105263
22 15 43.7198582995952
22 16 46.0453441295547
22 17 48.6790890688259
22 18 53.5861740890688
22 19 60.051032388664
22 20 67.5661336032389
22 21 75.1375101214575
22 22 79.5178137651822
22 23 80.0622064777328
22 24 76.0312145748988
22 25 68.4806275303644
22 26 61.9123684210526
22 27 55.9086032388664
22 28 51.8122267206478
22 29 49.6655668016194
22 30 48.2443319838057
22 31 47.2418825910931
23 1 9.75021592442645
23 2 10.2405060728745
23 3 11.9443994601889
23 4 13.7697705802969
23 5 15.6774696356275
23 6 21.6668623481781
23 7 22.9827462887989
23 8 25.1379082321188
23 9 28.2280229419703
23 10 32.3150067476383
23 11 36.5920310391363
23 12 38.1938394062078
23 13 39.6789271255061
23 14 41.1707894736842
23 15 43.2673481781377
23 16 45.6277935222672
23 17 48.253616734143
23 18 53.1272604588394
23 19 59.5565384615385
23 20 67.1725303643725
23 21 75.1275641025641
23 22 80.0622064777328
23 23 81.2635357624831
23 24 77.7317273954116
23 25 70.2167813765182
23 26 63.3178070175438
23 27 57.0016801619433
23 28 52.6772604588394
23 29 50.398326585695
23 30 48.8657692307692
23 31 47.7756072874494
24 1 9.30557354925775
24 2 9.58817813765182
24 3 11.227705802969
24 4 12.9965452091768
24 5 14.8085829959514
24 6 20.2955060728745
24 7 21.6272537112011
24 8 23.5028812415654
24 9 26.3411875843455
24 10 30.293677462888
24 11 34.5400742240216
24 12 36.1216869095816
24 13 37.6213360323887
24 14 39.1234210526316
24 15 41.1594939271255
24 16 43.4240485829959
24 17 45.9019095816464
24 18 50.4035290148448
24 19 56.3166194331984
24 20 63.4051012145749
24 21 71.020330634278
24 22 76.0312145748988
24 23 77.7317273954116
24 24 75.0419568151147
24 25 68.1855870445344
24 26 61.6482456140351
24 27 55.5912145748988
24 28 51.4314237516869
24 29 49.2193049932524
24 30 47.7326518218623
24 31 46.6546558704454
25 1 8.43004048582996
25 2 8.55471659919029
25 3 10.119048582996
25 4 11.8853846153846
25 5 13.6282591093117
25 6 18.5708097165992
25 7 19.942044534413
25 8 21.5524696356275
25 9 24.2676720647773
25 10 27.8149190283401
25 11 31.789048582996
25 12 33.2581376518219
25 13 34.6920850202429
25 14 36.0968421052632
25 15 37.9641902834008
25 16 39.9754251012146
25 17 42.1581781376518
25 18 46.0741902834008
25 19 51.1844331983806
25 20 57.3114777327936
25 21 63.9258097165992
25 22 68.4806275303644
25 23 70.2167813765182
25 24 68.1855870445344
25 25 62.4954655870446
25 26 57.0144736842105
25 27 51.832995951417
25 28 48.2565587044534
25 29 46.3703441295547
25 30 45.136032388664
25 31 44.2463967611336
26 1 7.69438596491228
26 2 7.74421052631579
26 3 9.32535087719299
26 4 11.1293859649123
26 5 12.7723684210526
26 6 17.6057894736842
26 7 19.030701754386
26 8 20.4988596491228
26 9 23.2890350877193
26 10 26.5071929824561
26 11 30.2382456140351
26 12 31.6991228070175
26 13 33.1297368421053
26 14 34.4305263157895
26 15 36.1515789473684
26 16 37.8913157894737
26 17 39.785701754386
26 18 43.1788596491228
26 19 47.5002631578947
26 20 52.5928947368421
26 21 58.040701754386
26 22 61.9123684210526
26 23 63.3178070175438
26 24 61.6482456140351
26 25 57.0144736842105
26 26 53.0128070175438
26 27 49.0702631578947
26 28 46.3480701754386
26 29 44.9516666666667
26 30 44.1197368421052
26 31 43.5263157894737
27 1 7.22002024291498
27 2 7.20933198380567
27 3 8.70912955465587
27 4 10.4587449392712
27 5 11.9983400809717
27 6 16.8117206477733
27 7 18.1548380566802
27 8 19.5033400809716
27 9 22.2537044534413
27 10 25.2183805668016
27 11 28.7638663967611
27 12 30.1745951417004
27 13 31.556963562753
27 14 32.7457894736842
27 15 34.3214372469635
27 16 35.7977125506073
27 17 37.435931174089
27 18 40.3611740890688
27 19 44.0078744939271
27 20 48.2250809716599
27 21 52.6943522267206
27 22 55.9086032388664
27 23 57.0016801619433
27 24 55.5912145748988
27 25 51.832995951417
27 26 49.0702631578947
27 27 46.2778137651822
27 28 44.353016194332
27 29 43.4471457489879
27 30 43.0001214574899
27 31 42.6460931174089
28 1 7.03290823211876
28 2 6.98718623481782
28 3 8.4178407557355
28 4 10.0733738191633
28 5 11.5195951417004
28 6 16.3325506072874
28 7 17.5212078272605
28 8 18.8187179487179
28 9 21.5120310391363
28 10 24.3298852901485
28 11 27.7494197031039
28 12 29.1057827260459
28 13 30.429028340081
28 14 31.5468421052632
28 15 33.0237651821862
28 16 34.3225101214575
28 17 35.790620782726
28 18 38.4018353576248
28 19 41.5848987854251
28 20 45.2117206477733
28 21 49.0245681511471
28 22 51.8122267206478
28 23 52.6772604588394
28 24 51.4314237516869
28 25 48.2565587044534
28 26 46.3480701754386
28 27 44.353016194332
28 28 43.017624831309
28 29 42.4671322537112
28 30 42.2832388663967
28 31 42.0886234817814
29 1 6.91468286099866
29 2 6.8944129554656
29 3 8.30705802968962
29 4 9.89492577597841
29 5 11.30004048583
29 6 16.1937449392713
29 7 17.3759581646424
29 8 18.6503913630229
29 9 21.3224021592443
29 10 24.0473009446694
29 11 27.4267948717949
29 12 28.7610796221323
29 13 30.052044534413
29 14 31.1192105263158
29 15 32.5302024291498
29 16 33.7094331983806
29 17 35.0817273954116
29 18 37.5097638326586
29 19 40.4093522267207
29 20 43.6889068825911
29 21 47.1325168690958
29 22 49.6655668016194
29 23 50.398326585695
29 24 49.2193049932524
29 25 46.3703441295547
29 26 44.9516666666667
29 27 43.4471457489879
29 28 42.4671322537112
29 29 42.1972604588394
29 30 42.2102024291498
29 31 42.1202429149798
30 1 6.83615384615385
30 2 6.83692307692308
30 3 8.23696356275305
30 4 9.81004048582996
30 5 11.2022267206478
30 6 16.1443927125506
30 7 17.3631376518219
30 8 18.6111740890688
30 9 21.3414170040486
30 10 24.0058502024291
30 11 27.3690688259109
30 12 28.6974493927125
30 13 29.9927125506073
30 14 31.0271052631579
30 15 32.3877125506073
30 16 33.4806680161943
30 17 34.7778137651822
30 18 37.0711336032389
30 19 39.7627935222672
30 20 42.7748785425101
30 21 45.9286032388664
30 22 48.2443319838057
30 23 48.8657692307692
30 24 47.7326518218623
30 25 45.136032388664
30 26 44.1197368421052
30 27 43.0001214574899
30 28 42.2832388663967
30 29 42.2102024291498
30 30 42.4006072874494
30 31 42.4167813765182
31 1 6.84538461538461
31 2 6.85757085020243
31 3 8.28582995951417
31 4 9.89089068825911
31 5 11.2434615384615
31 6 16.1208502024291
31 7 17.4185020242915
31 8 18.6642510121457
31 9 21.4701214574899
31 10 24.0363360323887
31 11 27.3605668016194
31 12 28.6886234817814
31 13 29.9883603238867
31 14 30.9842105263158
31 15 32.2891497975709
31 16 33.3170647773279
31 17 34.5553238866397
31 18 36.7596761133603
31 19 39.3006680161943
31 20 42.1073279352227
31 21 45.0282186234818
31 22 47.2418825910931
31 23 47.7756072874494
31 24 46.6546558704454
31 25 44.2463967611336
31 26 43.5263157894737
31 27 42.6460931174089
31 28 42.0886234817814
31 29 42.1202429149798
31 30 42.4167813765182
31 31 42.5686639676113


==> tikz/CF.txt <==
"x" "y" "vec"
1 1 10.5340635918938
1 2 9.3245213137666
1 3 8.31771837875611
1 4 7.57245632424878
1 5 7.63169811320755
1 6 7.20997554157932
1 7 8.54378057302586
1 8 9.53174703004892
1 9 9.91502445842068
1 10 10.6982040531097
1 11 11.3276135569532
1 12 11.5520020964361
1 13 11.7842767295598
1 14 12.3833857442348
1 15 13.0974842767296
1 16 13.6151886792453
1 17 14.2529315164221
1 18 14.6978825995807
1 19 14.884930118798
1 20 14.9658280922432
1 21 14.8664185883997
1 22 14.5066701607268
1 23 13.7464919636618
1 24 12.9442941998602
1 25 12.3163102725367
1 26 11.8097589098533
1 27 11.4390391334731
1 28 11.1591125087352
1 29 10.9376170510133
1 30 10.854678546471
1 31 10.8068448637317
2 1 9.3245213137666
2 2 9.70170510132774
2 3 9.1659608665269
2 4 8.38197763801537
2 5 8.52622641509434
2 6 7.92559049615653
2 7 9.50357791754018
2 8 10.4584416491964
2 9 10.9178057302586
2 10 11.6200978336827
2 11 12.3230468204053
2 12 12.6173375262054
2 13 12.9079874213836
2 14 13.3568972746331
2 15 14.0477987421384
2 16 14.642641509434
2 17 15.1975401816911
2 18 15.5743815513627
2 19 15.6859189378057
2 20 15.5053039832285
2 21 15.3004682040531
2 22 14.9526694619147
2 23 14.4431306778477
2 24 13.8524039133473
2 25 13.3936897274633
2 26 12.9837316561845
2 27 12.6938853948288
2 28 12.4067365478686
2 29 12.1242697414396
2 30 12.0331516422082
2 31 12.0255136268344
3 1 8.31771837875611
3 2 9.1659608665269
3 3 9.67527952480782
3 4 9.28060447239692
3 5 9.23169811320754
3 6 8.23425925925926
3 7 9.86083158630328
3 8 10.8595946890286
3 9 11.5305520614955
3 10 12.3643955276031
3 11 12.9545038434661
3 12 13.3508909853249
3 13 13.7530817610063
3 14 14.1825262054507
3 15 14.8951572327044
3 16 15.5785849056604
3 17 16.1486617749825
3 18 16.5514255765199
3 19 16.6664954577219
3 20 16.3424109014675
3 21 16.0209818308875
3 22 15.603749126485
3 23 15.0902795248078
3 24 14.4866701607268
3 25 14.0312997903564
3 26 13.6452725366876
3 27 13.3813172606569
3 28 13.11250174703
3 29 12.8217120894479
3 30 12.7250489168414
3 31 12.7369916142558
4 1 7.57245632424878
4 2 8.38197763801537
4 3 9.28060447239692
4 4 9.59825646401118
4 5 9.85396226415094
4 6 8.6625821104123
4 7 10.3348148148148
4 8 11.4074772886094
4 9 12.019965059399
4 10 12.9380642907058
4 11 13.5219671558351
4 12 13.981142557652
4 13 14.4868553459119
4 14 14.9093815513627
4 15 15.591572327044
4 16 16.2368867924528
4 17 16.7132110412299
4 18 17.0548846960168
4 19 17.1327009084556
4 20 16.7729140461216
4 21 16.4039168413697
4 22 15.9917784765898
4 23 15.4786233403215
4 24 14.9370055904962
4 25 14.5366457023061
4 26 14.2095492662474
4 27 13.9898497554158
4 28 13.7690845562544
4 29 13.5172047519217
4 30 13.4286128581412
4 31 13.4685639412998
5 1 7.63169811320755
5 2 8.52622641509434
5 3 9.23169811320754
5 4 9.85396226415094
5 5 10.9720754716981
5 6 9.56396226415094
5 7 11.3433962264151
5 8 12.6030188679245
5 9 13.1198113207547
5 10 13.9966037735849
5 11 14.6484905660377
5 12 15.0935849056604
5 13 15.6349056603774
5 14 16.0547169811321
5 15 16.6990566037736
5 16 17.3935849056604
5 17 17.8609433962264
5 18 18.2243396226415
5 19 18.3635849056604
5 20 18.0301886792453
5 21 17.6077358490566
5 22 17.1181132075472
5 23 16.5294339622642
5 24 15.9401886792453
5 25 15.492641509434
5 26 15.162641509434
5 27 14.9596226415094
5 28 14.7656603773585
5 29 14.5220754716981
5 30 14.4135849056604
5 31 14.4554716981132
6 1 7.20997554157932
6 2 7.92559049615653
6 3 8.23425925925926
6 4 8.6625821104123
6 5 9.56396226415094
6 6 10.2141893780573
6 7 12.1589378057303
6 8 13.5242627533194
6 9 13.8017540181691
6 10 14.7205310971349
6 11 15.4762299091544
6 12 15.9791719077568
6 13 16.5061635220126
6 14 16.9631970649895
6 15 17.7097484276729
6 16 18.5270754716981
6 17 19.2179000698812
6 18 19.7416561844864
6 19 19.9178860936408
6 20 19.5180922431866
6 21 18.9831481481481
6 22 18.4307582110412
6 23 17.8062403913347
6 24 17.2583193570929
6 25 16.7898951781971
6 26 16.4503249475891
6 27 16.1550139762404
6 28 15.9450873515024
6 29 15.7344723969252
6 30 15.6742382948987
6 31 15.7523165618449
7 1 8.54378057302586
7 2 9.50357791754018
7 3 9.86083158630328
7 4 10.3348148148148
7 5 11.3433962264151
7 6 12.1589378057303
7 7 16.0507617051013
7 8 17.4472187281621
7 9 17.6154018169112
7 10 18.4795248078267
7 11 19.5814814814815
7 12 20.2658700209644
7 13 20.9216352201258
7 14 21.5274423480084
7 15 22.378427672956
7 16 23.2743396226415
7 17 23.9562334032145
7 18 24.4333542976939
7 19 24.4784206848358
7 20 23.819035639413
7 21 23.0500978336827
7 22 22.3435569531796
7 23 21.6361146051712
7 24 20.9643885394829
7 25 20.3793291404612
7 26 20.0375890985325
7 27 19.6949825296995
7 28 19.4206219426974
7 29 19.1149755415793
7 30 19.0459049615653
7 31 19.1031656184486
8 1 9.53174703004892
8 2 10.4584416491964
8 3 10.8595946890286
8 4 11.4074772886094
8 5 12.6030188679245
8 6 13.5242627533194
8 7 17.4472187281621
8 8 19.7156254367575
8 9 20.0987561146052
8 10 21.0459189378057
8 11 22.2137665967855
8 12 23.0397693920335
8 13 23.8233333333333
8 14 24.5402096436059
8 15 25.6169182389937
8 16 26.7343396226415
8 17 27.6213696715583
8 18 28.2081970649895
8 19 28.2438504542278
8 20 27.4049475890985
8 21 26.3961565338924
8 22 25.4092382948987
8 23 24.405821104123
8 24 23.4916631726066
8 25 22.7154926624738
8 26 22.2323689727463
8 27 21.7905380852551
8 28 21.4660517120894
8 29 21.1342627533194
8 30 21.033787561146
8 31 21.0761215932914
9 1 9.91502445842068
9 2 10.9178057302586
9 3 11.5305520614955
9 4 12.019965059399
9 5 13.1198113207547
9 6 13.8017540181691
9 7 17.6154018169112
9 8 20.0987561146052
9 9 21.991642208246
9 10 23.0939972047519
9 11 24.501034241789
9 12 25.39035639413
9 13 26.2457232704402
9 14 27.0382180293501
9 15 28.3551572327044
9 16 29.7403773584906
9 17 30.8421942697414
9 18 31.613249475891
9 19 31.7565478686233
9 20 30.7326624737946
9 21 29.3690216631726
9 22 28.0548078266946
9 23 26.8341369671558
9 24 25.6815863032844
9 25 24.7006708595388
9 26 24.0846750524109
9 27 23.5645143256464
9 28 23.2001956673655
9 29 22.859678546471
9 30 22.7230258560447
9 31 22.7334381551363
10 1 10.6982040531097
10 2 11.6200978336827
10 3 12.3643955276031
10 4 12.9380642907058
10 5 13.9966037735849
10 6 14.7205310971349
10 7 18.4795248078267
10 8 21.0459189378057
10 9 23.0939972047519
10 10 25.1021243885395
10 11 26.6662403913347
10 12 27.5995178197065
10 13 28.5625786163522
10 14 29.5220335429769
10 15 31.0318238993711
10 16 32.5537735849057
10 17 33.7542417889588
10 18 34.582285115304
10 19 34.7215443745632
10 20 33.6463312368973
10 21 32.294856743536
10 22 31.0205800139762
10 23 29.7993011879804
10 24 28.6644095038435
10 25 27.685429769392
10 26 27.0252620545073
10 27 26.4534521313767
10 28 26.0477078965758
10 29 25.6748707197764
10 30 25.5395946890287
10 31 25.5828511530398
11 1 11.3276135569532
11 2 12.3230468204053
11 3 12.9545038434661
11 4 13.5219671558351
11 5 14.6484905660377
11 6 15.4762299091544
11 7 19.5814814814815
11 8 22.2137665967855
11 9 24.501034241789
11 10 26.6662403913347
11 11 28.9068099231307
11 12 29.8928406708595
11 13 30.9681761006289
11 14 32.1120230607966
11 15 33.8391194968553
11 16 35.5553773584906
11 17 36.9019531795947
11 18 37.8043186582809
11 19 37.9082983927323
11 20 36.7017819706499
11 21 35.19857092942
11 22 33.776998602376
11 23 32.4285604472397
11 24 31.1661250873515
11 25 30.0700419287212
11 26 29.298605870021
11 27 28.7029944095038
11 28 28.2233612858141
11 29 27.8204751921733
11 30 27.6651537386443
11 31 27.6846016771488
12 1 11.5520020964361
12 2 12.6173375262054
12 3 13.3508909853249
12 4 13.981142557652
12 5 15.0935849056604
12 6 15.9791719077568
12 7 20.2658700209644
12 8 23.0397693920335
12 9 25.39035639413
12 10 27.5995178197065
12 11 29.8928406708595
12 12 31.0790251572327
12 13 32.2967924528302
12 14 33.466572327044
12 15 35.2967924528302
12 16 37.1134905660377
12 17 38.5553983228512
12 18 39.5247798742138
12 19 39.622714884696
12 20 38.285786163522
12 21 36.6581236897275
12 22 35.1317085953878
12 23 33.680607966457
12 24 32.3251467505241
12 25 31.141572327044
12 26 30.3311635220126
12 27 29.6997589098533
12 28 29.1912997903564
12 29 28.7402096436059
12 30 28.5851677148847
12 31 28.6248742138365
13 1 11.7842767295598
13 2 12.9079874213836
13 3 13.7530817610063
13 4 14.4868553459119
13 5 15.6349056603774
13 6 16.5061635220126
13 7 20.9216352201258
13 8 23.8233333333333
13 9 26.2457232704402
13 10 28.5625786163522
13 11 30.9681761006289
13 12 32.2967924528302
13 13 33.6860377358491
13 14 34.907358490566
13 15 36.828679245283
13 16 38.7383018867925
13 17 40.2531446540881
13 18 41.2752830188679
13 19 41.370251572327
13 20 39.9388679245283
13 21 38.2108176100629
13 22 36.5977987421384
13 23 35.0527044025157
13 24 33.6080503144654
13 25 32.3581132075472
13 26 31.4949056603774
13 27 30.8327044025157
13 28 30.2925157232705
13 29 29.8095597484277
13 30 29.6353459119497
13 31 29.6771698113208
14 1 12.3833857442348
14 2 13.3568972746331
14 3 14.1825262054507
14 4 14.9093815513627
14 5 16.0547169811321
14 6 16.9631970649895
14 7 21.5274423480084
14 8 24.5402096436059
14 9 27.0382180293501
14 10 29.5220335429769
14 11 32.1120230607966
14 12 33.466572327044
14 13 34.907358490566
14 14 36.4533647798742
14 15 38.6647169811321
14 16 40.725
14 17 42.3696121593291
14 18 43.4477987421383
14 19 43.4807651991614
14 20 41.8710691823899
14 21 39.9122117400419
14 22 38.0563626834381
14 23 36.3137526205451
14 24 34.7174737945492
14 25 33.3566666666666
14 26 32.3922955974843
14 27 31.6659224318658
14 28 31.0704821802935
14 29 30.5570649895178
14 30 30.3649161425576
14 31 30.3903459119497
15 1 13.0974842767296
15 2 14.0477987421384
15 3 14.8951572327044
15 4 15.591572327044
15 5 16.6990566037736
15 6 17.7097484276729
15 7 22.378427672956
15 8 25.6169182389937
15 9 28.3551572327044
15 10 31.0318238993711
15 11 33.8391194968553
15 12 35.2967924528302
15 13 36.828679245283
15 14 38.6647169811321
15 15 41.2932075471698
15 16 43.6447169811321
15 17 45.5312578616352
15 18 46.7111320754717
15 19 46.6538364779874
15 20 44.7147169811321
15 21 42.3774213836478
15 22 40.1793081761006
15 23 38.1638364779874
15 24 36.3672955974843
15 25 34.8541509433962
15 26 33.7803773584906
15 27 32.9657232704403
15 28 32.311572327044
15 29 31.7437106918239
15 30 31.5317610062893
15 31 31.5424528301887
16 1 13.6151886792453
16 2 14.642641509434
16 3 15.5785849056604
16 4 16.2368867924528
16 5 17.3935849056604
16 6 18.5270754716981
16 7 23.2743396226415
16 8 26.7343396226415
16 9 29.7403773584906
16 10 32.5537735849057
16 11 35.5553773584906
16 12 37.1134905660377
16 13 38.7383018867925
16 14 40.725
16 15 43.6447169811321
16 16 46.4017924528302
16 17 48.6651886792453
16 18 50.0901886792453
16 19 50.0853773584906
16 20 47.8716981132076
16 21 45.1229245283019
16 22 42.5148113207547
16 23 40.1411320754717
16 24 38.0474528301887
16 25 36.3245283018868
16 26 35.1133018867925
16 27 34.2046226415095
16 28 33.4858490566038
16 29 32.8630188679246
16 30 32.6157547169811
16 31 32.5942452830189
17 1 14.2529315164221
17 2 15.1975401816911
17 3 16.1486617749825
17 4 16.7132110412299
17 5 17.8609433962264
17 6 19.2179000698812
17 7 23.9562334032145
17 8 27.6213696715583
17 9 30.8421942697414
17 10 33.7542417889588
17 11 36.9019531795947
17 12 38.5553983228512
17 13 40.2531446540881
17 14 42.3696121593291
17 15 45.5312578616352
17 16 48.6651886792453
17 17 51.3985918937806
17 18 53.1931656184486
17 19 53.3241754018169
17 20 50.9192243186583
17 21 47.7922676450035
17 22 44.7410097833683
17 23 41.9389447938505
17 24 39.4929734451432
17 25 37.5170649895178
17 26 36.1374947589098
17 27 35.1024353598882
17 28 34.302320055905
17 29 33.6204472396925
17 30 33.3316596785465
17 31 33.2700524109014
18 1 14.6978825995807
18 2 15.5743815513627
18 3 16.5514255765199
18 4 17.0548846960168
18 5 18.2243396226415
18 6 19.7416561844864
18 7 24.4333542976939
18 8 28.2081970649895
18 9 31.613249475891
18 10 34.582285115304
18 11 37.8043186582809
18 12 39.5247798742138
18 13 41.2752830188679
18 14 43.4477987421383
18 15 46.7111320754717
18 16 50.0901886792453
18 17 53.1931656184486
18 18 55.4764779874214
18 19 55.9707966457023
18 20 53.6067295597484
18 21 50.2809224318658
18 22 46.8788469601677
18 23 43.7101048218029
18 24 40.9444234800838
18 25 38.7491194968553
18 26 37.2301257861635
18 27 36.0980293501048
18 28 35.2251362683438
18 29 34.4976939203354
18 30 34.1664570230608
18 31 34.0559119496855
19 1 14.884930118798
19 2 15.6859189378057
19 3 16.6664954577219
19 4 17.1327009084556
19 5 18.3635849056604
19 6 19.9178860936408
19 7 24.4784206848358
19 8 28.2438504542278
19 9 31.7565478686233
19 10 34.7215443745632
19 11 37.9082983927323
19 12 39.622714884696
19 13 41.370251572327
19 14 43.4807651991614
19 15 46.6538364779874
19 16 50.0853773584906
19 17 53.3241754018169
19 18 55.9707966457023
19 19 56.9330573025856
19 20 54.910964360587
19 21 51.7327009084556
19 22 48.2898078266946
19 23 44.9879105520615
19 24 42.0565863032844
19 25 39.7531236897274
19 26 38.1642033542977
19 27 36.9995143256464
19 28 36.0990635918938
19 29 35.3576030747729
19 30 35.0010447239693
19 31 34.8465513626834
20 1 14.9658280922432
20 2 15.5053039832285
20 3 16.3424109014675
20 4 16.7729140461216
20 5 18.0301886792453
20 6 19.5180922431866
20 7 23.819035639413
20 8 27.4049475890985
20 9 30.7326624737946
20 10 33.6463312368973
20 11 36.7017819706499
20 12 38.285786163522
20 13 39.9388679245283
20 14 41.8710691823899
20 15 44.7147169811321
20 16 47.8716981132076
20 17 50.9192243186583
20 18 53.6067295597484
20 19 54.910964360587
20 20 53.5877987421384
20 21 51.1195178197065
20 22 48.1902725366876
20 23 45.178071278826
20 24 42.3968343815514
20 25 40.1882389937107
20 26 38.632893081761
20 27 37.5184486373166
20 28 36.6485115303983
20 29 35.9552620545074
20 30 35.6185115303983
20 31 35.4546540880503
21 1 14.8664185883997
21 2 15.3004682040531
21 3 16.0209818308875
21 4 16.4039168413697
21 5 17.6077358490566
21 6 18.9831481481481
21 7 23.0500978336827
21 8 26.3961565338924
21 9 29.3690216631726
21 10 32.294856743536
21 11 35.19857092942
21 12 36.6581236897275
21 13 38.2108176100629
21 14 39.9122117400419
21 15 42.3774213836478
21 16 45.1229245283019
21 17 47.7922676450035
21 18 50.2809224318658
21 19 51.7327009084556
21 20 51.1195178197065
21 21 49.6673130677848
21 22 47.6387596086653
21 23 45.2614535290007
21 24 42.9053074772886
21 25 40.9740041928721
21 26 39.5699266247379
21 27 38.5860761705101
21 28 37.7819147449336
21 29 37.1564500349406
21 30 36.8752166317261
21 31 36.7695073375262
22 1 14.5066701607268
22 2 14.9526694619147
22 3 15.603749126485
22 4 15.9917784765898
22 5 17.1181132075472
22 6 18.4307582110412
22 7 22.3435569531796
22 8 25.4092382948987
22 9 28.0548078266946
22 10 31.0205800139762
22 11 33.776998602376
22 12 35.1317085953878
22 13 36.5977987421384
22 14 38.0563626834381
22 15 40.1793081761006
22 16 42.5148113207547
22 17 44.7410097833683
22 18 46.8788469601677
22 19 48.2898078266946
22 20 48.1902725366876
22 21 47.6387596086653
22 22 46.5928476589797
22 23 45.0306359189378
22 24 43.2595213137666
22 25 41.7034381551363
22 26 40.5338888888889
22 27 39.7214849755416
22 28 39.0035499650594
22 29 38.4334940600978
22 30 38.2187386443047
22 31 38.2023375262054
23 1 13.7464919636618
23 2 14.4431306778477
23 3 15.0902795248078
23 4 15.4786233403215
23 5 16.5294339622642
23 6 17.8062403913347
23 7 21.6361146051712
23 8 24.405821104123
23 9 26.8341369671558
23 10 29.7993011879804
23 11 32.4285604472397
23 12 33.680607966457
23 13 35.0527044025157
23 14 36.3137526205451
23 15 38.1638364779874
23 16 40.1411320754717
23 17 41.9389447938505
23 18 43.7101048218029
23 19 44.9879105520615
23 20 45.178071278826
23 21 45.2614535290007
23 22 45.0306359189378
23 23 44.3493361285814
23 24 43.2590286512928
23 25 42.1260167714885
23 26 41.2336687631027
23 27 40.618392732355
23 28 39.9930677847659
23 29 39.4594479385046
23 30 39.3025017470301
23 31 39.3831236897275
24 1 12.9442941998602
24 2 13.8524039133473
24 3 14.4866701607268
24 4 14.9370055904962
24 5 15.9401886792453
24 6 17.2583193570929
24 7 20.9643885394829
24 8 23.4916631726066
24 9 25.6815863032844
24 10 28.6644095038435
24 11 31.1661250873515
24 12 32.3251467505241
24 13 33.6080503144654
24 14 34.7174737945492
24 15 36.3672955974843
24 16 38.0474528301887
24 17 39.4929734451432
24 18 40.9444234800838
24 19 42.0565863032844
24 20 42.3968343815514
24 21 42.9053074772886
24 22 43.2595213137666
24 23 43.2590286512928
24 24 42.7770405310971
24 25 42.0453039832285
24 26 41.4081236897275
24 27 40.9572361984626
24 28 40.4235988819008
24 29 39.9329419986024
24 30 39.8295422781272
24 31 39.9960272536688
25 1 12.3163102725367
25 2 13.3936897274633
25 3 14.0312997903564
25 4 14.5366457023061
25 5 15.492641509434
25 6 16.7898951781971
25 7 20.3793291404612
25 8 22.7154926624738
25 9 24.7006708595388
25 10 27.685429769392
25 11 30.0700419287212
25 12 31.141572327044
25 13 32.3581132075472
25 14 33.3566666666666
25 15 34.8541509433962
25 16 36.3245283018868
25 17 37.5170649895178
25 18 38.7491194968553
25 19 39.7531236897274
25 20 40.1882389937107
25 21 40.9740041928721
25 22 41.7034381551363
25 23 42.1260167714885
25 24 42.0453039832285
25 25 41.6236477987421
25 26 41.1786163522013
25 27 40.85035639413
25 28 40.3804821802935
25 29 39.9315932914046
25 30 39.8602935010482
25 31 40.0774213836478
26 1 11.8097589098533
26 2 12.9837316561845
26 3 13.6452725366876
26 4 14.2095492662474
26 5 15.162641509434
26 6 16.4503249475891
26 7 20.0375890985325
26 8 22.2323689727463
26 9 24.0846750524109
26 10 27.0252620545073
26 11 29.298605870021
26 12 30.3311635220126
26 13 31.4949056603774
26 14 32.3922955974843
26 15 33.7803773584906
26 16 35.1133018867925
26 17 36.1374947589098
26 18 37.2301257861635
26 19 38.1642033542977
26 20 38.632893081761
26 21 39.5699266247379
26 22 40.5338888888889
26 23 41.2336687631027
26 24 41.4081236897275
26 25 41.1786163522013
26 26 40.8982704402516
26 27 40.6650838574424
26 28 40.2478825995807
26 29 39.8213626834382
26 30 39.7753354297694
26 31 40.0351257861635
27 1 11.4390391334731
27 2 12.6938853948288
27 3 13.3813172606569
27 4 13.9898497554158
27 5 14.9596226415094
27 6 16.1550139762404
27 7 19.6949825296995
27 8 21.7905380852551
27 9 23.5645143256464
27 10 26.4534521313767
27 11 28.7029944095038
27 12 29.6997589098533
27 13 30.8327044025157
27 14 31.6659224318658
27 15 32.9657232704403
27 16 34.2046226415095
27 17 35.1024353598882
27 18 36.0980293501048
27 19 36.9995143256464
27 20 37.5184486373166
27 21 38.5860761705101
27 22 39.7214849755416
27 23 40.618392732355
27 24 40.9572361984626
27 25 40.85035639413
27 26 40.6650838574424
27 27 40.5224493361286
27 28 40.1411809923131
27 29 39.7445422781272
27 30 39.7093885394829
27 31 39.9917085953878
28 1 11.1591125087352
28 2 12.4067365478686
28 3 13.11250174703
28 4 13.7690845562544
28 5 14.7656603773585
28 6 15.9450873515024
28 7 19.4206219426974
28 8 21.4660517120894
28 9 23.2001956673655
28 10 26.0477078965758
28 11 28.2233612858141
28 12 29.1912997903564
28 13 30.2925157232705
28 14 31.0704821802935
28 15 32.311572327044
28 16 33.4858490566038
28 17 34.302320055905
28 18 35.2251362683438
28 19 36.0990635918938
28 20 36.6485115303983
28 21 37.7819147449336
28 22 39.0035499650594
28 23 39.9930677847659
28 24 40.4235988819008
28 25 40.3804821802935
28 26 40.2478825995807
28 27 40.1411809923131
28 28 39.8045981830887
28 29 39.4371628232006
28 30 39.4159189378057
28 31 39.7124947589098
29 1 10.9376170510133
29 2 12.1242697414396
29 3 12.8217120894479
29 4 13.5172047519217
29 5 14.5220754716981
29 6 15.7344723969252
29 7 19.1149755415793
29 8 21.1342627533194
29 9 22.859678546471
29 10 25.6748707197764
29 11 27.8204751921733
29 12 28.7402096436059
29 13 29.8095597484277
29 14 30.5570649895178
29 15 31.7437106918239
29 16 32.8630188679246
29 17 33.6204472396925
29 18 34.4976939203354
29 19 35.3576030747729
29 20 35.9552620545074
29 21 37.1564500349406
29 22 38.4334940600978
29 23 39.4594479385046
29 24 39.9329419986024
29 25 39.9315932914046
29 26 39.8213626834382
29 27 39.7445422781272
29 28 39.4371628232006
29 29 39.1267365478687
29 30 39.114143955276
29 31 39.4116561844864
30 1 10.854678546471
30 2 12.0331516422082
30 3 12.7250489168414
30 4 13.4286128581412
30 5 14.4135849056604
30 6 15.6742382948987
30 7 19.0459049615653
30 8 21.033787561146
30 9 22.7230258560447
30 10 25.5395946890287
30 11 27.6651537386443
30 12 28.5851677148847
30 13 29.6353459119497
30 14 30.3649161425576
30 15 31.5317610062893
30 16 32.6157547169811
30 17 33.3316596785465
30 18 34.1664570230608
30 19 35.0010447239693
30 20 35.6185115303983
30 21 36.8752166317261
30 22 38.2187386443047
30 23 39.3025017470301
30 24 39.8295422781272
30 25 39.8602935010482
30 26 39.7753354297694
30 27 39.7093885394829
30 28 39.4159189378057
30 29 39.114143955276
30 30 39.1316736547868
30 31 39.4499475890985
31 1 10.8068448637317
31 2 12.0255136268344
31 3 12.7369916142558
31 4 13.4685639412998
31 5 14.4554716981132
31 6 15.7523165618449
31 7 19.1031656184486
31 8 21.0761215932914
31 9 22.7334381551363
31 10 25.5828511530398
31 11 27.6846016771488
31 12 28.6248742138365
31 13 29.6771698113208
31 14 30.3903459119497
31 15 31.5424528301887
31 16 32.5942452830189
31 17 33.2700524109014
31 18 34.0559119496855
31 19 34.8465513626834
31 20 35.4546540880503
31 21 36.7695073375262
31 22 38.2023375262054
31 23 39.3831236897275
31 24 39.9960272536688
31 25 40.0774213836478
31 26 40.0351257861635
31 27 39.9917085953878
31 28 39.7124947589098
31 29 39.4116561844864
31 30 39.4499475890985
31 31 39.8144968553459

